Feature Selection on Lyme Disease Patient Survey Data

Lyme disease is a rapidly growing illness that remains poorly understood within the medical community. Critical questions about when and why patients respond to treatment or stay ill, what kinds of treatments are effective, and even how to properly diagnose the disease remain largely unanswered. We investigate these questions by applying machine learning techniques to a large scale Lyme disease patient registry, MyLymeData, developed by the nonprofit LymeDisease.org. We apply various machine learning methods in order to measure the effect of individual features in predicting participants' answers to the Global Rating of Change (GROC) survey questions that assess the self-reported degree to which their condition improved, worsened, or remained unchanged following antibiotic treatment. We use basic linear regression, support vector machines, neural networks, entropy-based decision tree models, and $k$-nearest neighbors approaches. We first analyze the general performance of the model and then identify the most important features for predicting participant answers to GROC. After we identify the "key" features, we separate them from the dataset and demonstrate the effectiveness of these features at identifying GROC. In doing so, we highlight possible directions for future study both mathematically and clinically.

==> fig/table_4.csv <==
Feature,Rank,Feature,Rank
Abx_Eff,1.2,Abx_IM_6,34.8
Sx_Sev_1,2.8,Abx_21,36
Sx_Sev_4,5,Sx_Sev_6,39.2
Sx_Sev_8,9.4,Abx_No_7,40
Sx_Sev_10,18.2,Abx_18,40.4
Abx_No_1,20.4,Abx_No_3,41.2
Sx_Sev_5,21.2,Abx_1,42
Abx_No_4,22.4,Sx_Sev_9,43.2
Abx_No_9,22.6,Sx_Sev_12,43.6
Abx_No_6,24.2,Abx_No_8,43.8
Sx_Sev_7,28.8,Provider,45.8
Abx_24,30.2,Abx_No_2,46
Abx_3,31.4,Abx_Sfx,46.8
Abx_No_5,32,Abx_IM,47.6
Abx_Dur,33.2,Abx_Oral,47.8

==> fig/table_6.csv <==
Feature Name,Data Variable Name,Description
Abx,U1000,Current treatment approach (antibiotics/alternative/both/neither)
Abx_Dur,U1020,Current antibiotic treatment duration
Abx_Eff,U1040,Effectiveness of current antibiotic treatment
Abx_i,U1120_i,Specific oral antibiotic currently taking 
Abx_IM,U1100_2,Current antibiotic protocol includes IM antibiotics
Abx_IM_i,U1690_i,Specific intramuscular antibiotics currently taken
Abx_IV,U1100_3,Current antibiotic protocol includes IV antibiotics
Abx_Not_i,U1010_i,Reason currently not taking antibiotics
Abx_Oral,U1100_1,Current antibiotic protocol includes oral antibiotics
Abx_Sfx,U1060,Level of negative side effects of current antibiotic protocol
Alt_Tx_Eff_i,U2100_i1,Effectiveness of alternative treatment approaches
Alt_Tx_Sfx_i,U2100_i2,Level of side effects of alternative treatment approaches
Bio_Sex,R200,Biological sex
Curr_med_i,U2150_i,Other current medications
Provider_i,U3000_i,Type of healthcare provider that currently treats my lyme disease
Sx_Dx_i,B390_i,Symptoms at diagnosis
Sx_Sev_i,U80_i,Symptom severity
Sx_Top_5,U90_5,Top 3 worst symptoms
Tick,B270,Recollection of tick bite prior to onset of symptoms
Wrk_Day,U3150_2,Presenteeism (unable to concentrate at work)
